Estimating Causal Effects in Networks with Cluster-Based Bandits

The gold standard for estimating causal effects is randomized controlled trial (RCT) or A/B testing where a random group of individuals from a population of interest are given treatment and the outcome is compared to a random group of individuals from the same population. However, A/B testing is challenging in the presence of interference, commonly occurring in social networks, where individuals can impact each others outcome. Moreover, A/B testing can incur a high performance loss when one of the treatment arms has a poor performance and the test continues to treat individuals with it. Therefore, it is important to design a strategy that can adapt over time and efficiently learn the total treatment effect in the network. We introduce two cluster-based multi-armed bandit (MAB) algorithms to gradually estimate the total treatment effect in a network while maximizing the expected reward by making a tradeoff between exploration and exploitation. We compare the performance of our MAB algorithms with a vanilla MAB algorithm that ignores clusters and the corresponding RCT methods on semi-synthetic data with simulated interference. The vanilla MAB algorithm shows higher reward-action ratio at the cost of higher treatment effect error due to undesired spillover. The cluster-based MAB algorithms show higher reward-action ratio compared to their corresponding RCT methods without sacrificing much accuracy in treatment effect estimation.

==> bib.txt <==
\begin{thebibliography}{00}

\bibitem{Saveski17}
Saveski, Martin, Jean Pouget-Abadie, Guillaume Saint-Jacques, Weitao Duan, Souvik Ghosh, Ya Xu, and Edoardo M. Airoldi. "Detecting network effects: Randomizing over randomized experiments." In Proceedings of the 23rd ACM SIGKDD international conference on knowledge discovery and data mining, pp. 1027-1035. 2017.  

\bibitem{Fatemi20}
Fatemi, Zahra, and Elena Zheleva. "Minimizing Interference and Selection Bias in Network Experiment Design." In Proceedings of the International AAAI Conference on Web and Social Media, vol. 14, pp. 176-186. 2020.

\bibitem{Liben07}
Liben‐Nowell, David, and Jon Kleinberg. "The link‐prediction problem for social networks." Journal of the American society for information science and technology 58, no. 7 (2007): 1019-1031.

\bibitem{Gilbert09}
Gilbert, Eric, and Karrie Karahalios. "Predicting tie strength with social media." In Proceedings of the SIGCHI conference on human factors in computing systems, pp. 211-220. 2009.

\bibitem{Schaeffer07}
Schaeffer, Satu Elisa. "Graph clustering." Computer science review 1, no. 1 (2007): 27-64.

\bibitem{Milo02}
Milo, Ron, Shai Shen-Orr, Shalev Itzkovitz, Nadav Kashtan, Dmitri Chklovskii, and Uri Alon. "Network motifs: simple building blocks of complex networks." Science 298, no. 5594 (2002): 824-827.

\bibitem{Hamilton17}
Hamilton, W. L.; Ying, R.; and Leskovec, J. 2017. Representation learning on graphs: Methods and applications. TKDE

\bibitem{Stuart10}
Stuart, Elizabeth A. "Matching methods for causal inference: A review and a look forward." Statistical science: a review journal of the Institute of Mathematical Statistics 25, no. 1 (2010): 1.

\bibitem{Rossi12}
Rossi, Ryan A., Luke K. McDowell, David William Aha, and Jennifer Neville. "Transforming graph data for statistical relational learning." Journal of Artificial Intelligence Research 45 (2012): 363-441.

\bibitem{Li10}
Li, Lihong, Wei Chu, John Langford, and Robert E. Schapire. "A contextual-bandit approach to personalized news article recommendation." In Proceedings of the 19th international conference on World wide web, pp. 661-670. 2010.



\bibitem{info:doi/10.2196/19273}
Chen, Emily, Kristina Lerman, and Emilio Ferrara. "Tracking Social Media Discourse About the COVID-19 Pandemic: Development of a Public Coronavirus Twitter Data Set." JMIR Public Health and Surveillance 6, no. 2 (2020): e19273.

\bibitem{10.5555/3091125.3091436}
Zhang, Junzhe, and Elias Bareinboim. "Transfer learning in multi-armed bandit: a causal approach." In Proceedings of the 16th Conference on Autonomous Agents and MultiAgent Systems, pp. 1778-1780. 2017.

\bibitem{li2016graph}
Li, Shuai, Claudio Gentile, and Alexandros Karatzoglou. "Graph clustering bandits for recommendation." arXiv preprint arXiv:1605.00596 (2016).

\bibitem{inproceedings}
Fatemi, Zahra, and Elena Zheleva. "Network Experiment Design for Estimating Direct Treatment Effects." (2018).

\bibitem{lattimore2016causal}
Lattimore, Finnian, Tor Lattimore, and Mark D. Reid. "Causal bandits: Learning good interventions via causal inference." Advances in Neural Information Processing Systems 29 (2016): 1181-1189.

\bibitem{jagadeesan2017designs}
Jagadeesan, Ravi, Natesh S. Pillai, and Alexander Volfovsky. "Designs for estimating the treatment effect in networks with interference." Annals of Statistics 48, no. 2 (2020): 679-712.

\bibitem{savje2019average}
Sävje, Fredrik, Peter M. Aronow, and Michael G. Hudgens. "Average treatment effects in the presence of unknown interference." arXiv preprint arXiv:1711.06399 (2017).

\bibitem{10.1145/3079368.3079375}
Leshakov, Kuzma. "F3: Fast Forest Fire graph generation." In Companion to the first International Conference on the Art, Science and Engineering of Programming, pp. 1-3. 2017.

\bibitem{10.1145/1217299.1217301}
Leskovec, Jure, Jon Kleinberg, and Christos Faloutsos. "Graph evolution: Densification and shrinking diameters." ACM transactions on Knowledge Discovery from Data (TKDD) 1, no. 1 (2007): 2-es.

\bibitem{chng2015local}
Ch'ng, Eugene. "Local interactions and the emergence of a twitter small-world network." arXiv preprint arXiv:1508.03594 (2015).

\bibitem{Watts1998}
Watts, Duncan J., and Steven H. Strogatz. "Collective dynamics of ‘small-world’networks." nature 393, no. 6684 (1998): 440-442.

\bibitem{barabasi1999emergence}
Barabási, Albert-László, and Réka Albert. "Emergence of scaling in random networks." science 286, no. 5439 (1999): 509-512.




\bibitem{Auer02}
Auer, Peter. "Using confidence bounds for exploitation-exploration trade-offs." Journal of Machine Learning Research 3, no. Nov (2002): 397-422.

\bibitem{Garivier11}
Garivier, Aurélien, and Eric Moulines. "On upper-confidence bound policies for switching bandit problems." In International Conference on Algorithmic Learning Theory, pp. 174-188. Springer, Berlin, Heidelberg, 2011.



\bibitem{10.1145/2487575.2487695}
Ugander, Johan, Brian Karrer, Lars Backstrom, and Jon Kleinberg. "Graph cluster randomization: Network exposure to multiple universes." In Proceedings of the 19th ACM SIGKDD international conference on Knowledge discovery and data mining, pp. 329-337. 2013.

\bibitem{basse2017analyzing}
Basse, Guillaume, and Avi Feller. "Analyzing two-stage experiments in the presence of interference." Journal of the American Statistical Association 113, no. 521 (2018): 41-55.

\bibitem{Madhawa2019}
Madhawa, Kaushalya, and Tsuyoshi Murata. "A multi-armed bandit approach for exploring partially observed networks." Applied Network Science 4, no. 1 (2019): 26.

\bibitem{Dubey2020}
Dubey, Abhimanyu. "Cooperative multi-agent bandits with heavy tails." In International Conference on Machine Learning, pp. 2730-2739. PMLR, 2020.



\bibitem{eckles2014thompson}
Eckles, Dean, and Maurits Kaptein. "Thompson sampling with the online bootstrap." arXiv preprint arXiv:1410.4009 (2014).


\bibitem{Guillaume17}
Basse, Guillaume W., and Edoardo M. Airoldi. "Limitations of design-based causal inference and A/B testing under arbitrary and network interference." Sociological Methodology 48, no. 1 (2018): 136-151.

\bibitem{HALLORAN95}
Halloran, M. Elizabeth, and Claudio J. Struchiner. "Causal inference in infectious diseases." Epidemiology (1995): 142-151.

\bibitem{TCHETGEN12}
Tchetgen, Eric J. Tchetgen, and Tyler J. VanderWeele. "On causal inference in the presence of interference." Statistical methods in medical research 21, no. 1 (2012): 55-75.

\bibitem{HALLORAN12}
Halloran, M. Elizabeth, and Michael G. Hudgens. "Causal inference for vaccine effects on infectiousness." The international journal of biostatistics 8, no. 2 (2012).

\bibitem{SOBEL06}
Sobel, Michael E. "What do randomized studies of housing mobility demonstrate? Causal inference in the face of interference." Journal of the American Statistical Association 101, no. 476 (2006): 1398-1407.

\bibitem{GRAHAM10}
Graham, Bryan S., Guido W. Imbens, and Geert Ridder. Measuring the effects of segregation in the presence of social spillovers: a nonparametric approach. No. w16499. National Bureau of Economic Research, 2010.

\bibitem{HONG08}
Hong, Guanglei, and Stephen W. Raudenbush. "Causal inference for time-varying instructional treatments." Journal of Educational and Behavioral Statistics 33, no. 3 (2008): 333-362.


\bibitem{VANDERWEELE13}
VanderWeele, Tyler J., and Miguel A. Hernan. "Causal inference under multiple versions of treatment." Journal of causal inference 1, no. 1 (2013): 1.

\bibitem{Johan 13}
Ugander, Johan, Brian Karrer, Lars Backstrom, and Jon Kleinberg. "Graph cluster randomization: Network exposure to multiple universes." In Proceedings of the 19th ACM SIGKDD international conference on Knowledge discovery and data mining, pp. 329-337. 2013.

\bibitem{Zhou 09}
Zhou, Yang, Hong Cheng, and Jeffrey Xu Yu. "Graph clustering based on structural/attribute similarities." Proceedings of the VLDB Endowment 2, no. 1 (2009): 718-729.

\bibitem{bytepawn}
http://bytepawn.com/ab-testing-on-social-networks.html

\bibitem{Michell1997}
Michell, L., and Amos, A. 1997. Girls, pecking order and smoking. Social Science & Medicine 44(12):1861 – 1869.

\bibitem{Zheleva2010}
Zheleva, E.; J.; Kuter, U.; and Getoor, L. 2008. Using friendship ties and family circles for link prediction. SNAKDD

\bibitem{bui2012clustered}
Loc   Bui,   Ramesh   Johari,   and   Shie   Mannor.   2012.Clustered   Bandits.arXiv:1206.4169 [cs.LG


\bibitem{Lihong10}
Li, Lihong, Wei Chu, John Langford, and Robert E. Schapire. "A contextual-bandit approach to personalized news article recommendation." In Proceedings of the 19th international conference on World wide web, pp. 661-670. 2010.

\bibitem{Enright02}
Enright, Anton J., Stijn Van Dongen, and Christos A. Ouzounis. "An efficient algorithm for large-scale detection of protein families." Nucleic acids research 30, no. 7 (2002): 1575-1584.

\bibitem{Sen08}
Sen, Prithviraj, Galileo Namata, Mustafa Bilgic, Lise Getoor, Brian Galligher, and Tina Eliassi-Rad. "Collective classification in network data." AI magazine 29, no. 3 (2008): 93-93.

\end{thebibliography}


